Efficient atom selection strategy for iterative sparse approximations

We propose a low-computational strategy for the efficient implementation of the "atom selection step" in sparse representation algorithms. The proposed procedure is based on simple tests enabling to identify subsets of atoms which cannot be selected. Our procedure applies on both discrete or continuous dictionaries. Experiments performed on DOA and Gaussian deconvolution problems show the computational gain induced by the proposed approach.

==> SP_DoA.dat <==
iter	SP_OMP	SP_SOMP	SP_FW	SP_SFW	
1	1000	109	1000	109
2	2000	222	2000	222
3	3000	331	3000	331
4	4000	440	4000	440
5	5000	543	5000	543


==> interv_deconv_v2.dat <==
a	center	radius	
0	0	4.4991
1	1	4.0491
2	2	3.6067
3	3	3.2105
4	4	2.8957
5	5	2.6877
6	6	2.5972
7	7	2.6197
8	8	2.7377
9	9	2.9273
10	10	3.1643
11	11	3.4293
12	12	3.7096
13	13	3.9978
14	14	4.2884
15	15	4.5737
16	16	4.8415
17	17	5.0736
18	18	5.248
19	19	5.3409
20	20	5.3315
21	21	5.2058
22	22	4.9617
23	23	4.6117
24	24	4.1841
25	25	3.7213
26	26	3.2751
27	27	2.9003
28	28	2.6459
29	29	2.5471
30	30	2.6182
31	31	2.8506
32	32	3.2142
33	33	3.6648
34	34	4.1522
35	35	4.6293
36	36	5.0587
37	37	5.4166
38	38	5.6936
39	39	5.8918
40	40	6.0201
41	41	6.0885
42	42	6.1039
43	43	6.0668
44	44	5.9702
45	45	5.8007
46	46	5.542
47	47	5.18
48	48	4.7099
49	49	4.1419
50	50	3.5048
51	51	2.8456
52	52	2.2249
53	53	1.7098
54	54	1.3623
55	55	1.2282
56	56	1.3258
57	57	1.6416
58	58	2.1339
59	59	2.7422
60	60	3.3997
61	61	4.044
62	62	4.6257
63	63	5.1133
64	64	5.4941
65	65	5.772
66	66	5.962
67	67	6.0839
68	68	6.1576
69	69	6.1994
70	70	6.2216
71	71	6.2321
72	72	6.2353
73	73	6.2326
74	74	6.2225
75	75	6.2006
76	76	6.1584
77	77	6.0825
78	78	5.9542
79	79	5.7499
80	80	5.4447
81	81	5.0175
82	82	4.4584
83	83	3.7754
84	84	2.9988
85	85	2.1809
86	86	1.3924
87	87	0.71487
88	88	0.22915
89	89	0
90	90	0.060071
91	91	0.40067
92	92	0.97429
93	93	1.7075
94	94	2.5176
95	95	3.3262
96	96	4.0694
97	97	4.7039
98	98	5.2087
99	99	5.5838
100	100	5.8446

